The PHANGS-HST-Halpha Survey: Warm Ionized Gas Physics at High Angular resolution in Nearby GalaxieS with the Hubble Space Telescope

The PHANGS project is assembling a comprehensive, multi-wavelength dataset of nearby (~5-20 Mpc), massive star-forming galaxies to enable multi-phase, multi-scale investigations into the processes that drive star formation and galaxy evolution. To date, large survey programs have provided molecular gas (CO) cubes with ALMA, optical IFU spectroscopy with VLT/MUSE, high-resolution NUV--optical imaging in five broad-band filters with HST, and infrared imaging in NIRCAM+MIRI filters with JWST. Here, we present PHANGS-HST-Halpha, which has obtained high-resolution (~2-10 pc), narrow-band imaging in the F658N or F657N filters with the HST/WFC3 camera of the warm ionized gas in the first 19 nearby galaxies observed in common by all four of the PHANGS large programs. We summarize our data reduction process, with a detailed discussion of the production of flux-calibrated, Milky Way extinction corrected, continuum-subtracted Halpha maps. PHANGS-MUSE IFU spectroscopy data are used to background subtract the HST-Halpha maps, and to determine the [NII] correction factors for each galaxy. We describe our public data products and highlight a few key science cases enabled by the PHANGS-HST-Halpha observations.

==> Tables/galaxysample.dat <==
IC~1954         & 03h31m31.39s & -51d54m17.4s   & -51.201      & 12.8                 & 2.05             & NAM+TF          & 3+4+5           \\ 
IC~5332$^M$     & 23h34m27.49s & -36d06m03.9s   & -71.366      & 9.01                 & 0.41             & TRGB            & 18              \\ 
NGC~628$^M$     & 01h36m41.75s & +15d47m01.2s   & -45.705      & 9.84                 & 0.63             & TRGB            & 2               \\ 
NGC~685         & 01h47m42.81s & -52d45m42.5s   & -62.304      & 19.94                & 2.99             & NAM             & 4+5             \\ 
NGC~1087$^M$    & 02h46m25.16s & -00d29m55.1s   & -51.651      & 15.85                & 2.24             & Group           & 6               \\ 
NGC~1097        & 02h46m19.05s & -30d16m29.6s   & -64.681      & 13.58                & 2.04             & NAM             & 4+5             \\ 
NGC~1300$^M$    & 03h19m41.08s & -19d24m40.9s   & -55.223      & 18.99                & 2.85             & NAM             & 4+5             \\ 
NGC~1317        & 03h22m44.29s & -37d06m13.3s   & -56.693      & 19.11                & 0.84             & Group           & 2               \\ 
NGC~1365$^M$    & 03h33m36.37s & -36d08m25.4s   & -54.598      & 19.57                & 0.78             & TRGB            & 2               \\ 
NGC~1385$^M$    & 03h37m28.85s & -24d30m01.1s   & -52.706      & 17.22                & 2.58             & NAM             & 4+5             \\ 
NGC~1433$^M$    & 03h42m01.55s & -47d13m19.5s   & -51.195      & 15.17                & 1.52             & PNLF            & 7               \\ 
NGC~1512$^M$        & 04h03m54.28s & -43d20m55.9s   & -48.166      & 15.94                & 1.59             & PNLF            & 7               \\
NGC~1559        & 04h17m35.77s & -62d47m01.2s   & -41.198      & 19.44                & 0.44             & Mira            & 8               \\ 
NGC~1566$^M$        & 04h20m00.42s & -54d56m16.1s   & -43.393      & 17.69                & 2.00             & Group           & 6               \\ 
NGC~1672$^M$        & 04h45m42.50s & -59d14m49.9s   & -38.990      & 19.40                & 2.91             & NAM             & 4+5             \\ 
NGC~1792        & 05h05m14.45s & -37d58m50.7s   & -36.453      & 16.20                & 2.43             & NAM             & 4+5             \\ 
NGC~2775        & 09h10m20.12s & +07d02m16.6s   &  33.988      & 23.15                & 3.47             & NAM             & 4+5             \\ 
NGC~2835$^M$        & 09h17m52.91s & -22d21m16.8s   &  18.509      & 12.22                & 0.94             & TRGB            & 18              \\ 
NGC~2903        & 09h32m10.11s & +21d30m03.0s   &  44.540      & 10.0                 & 2.5              & NAM+TF          & 3+4+5           \\ 
NGC~3351$^M$        & 10h43m57.70s & +11d42m13.7s   &  56.368      & 9.96                 & 0.33             & TRGB            & 2               \\ 
NGC~3621        & 11h18m16.51s & -32d48m50.6s   &  26.099      & 7.06                 & 0.28             & TRGB            & 18              \\ 
NGC~3627$^M$        & 11h20m14.96s & +12d59m29.5s   &  64.418      & 11.32                & 0.48             & TRGB            & 2               \\ 
NGC~4254$^M$        & 12h18m49.60s & +14d24m59.4s   &  75.190      & 13.1                 & 2.8              & SCM             & 14              \\ 
NGC~4298        & 12h21m32.76s & +14d36m22.2s   &  75.673      & 14.92                & 1.37             & TRGB            & 18              \\ 
NGC~4303$^M$    & 12h21m54.90s & +04d28m25.1s   &  66.276      & 16.99                & 3.04             & Group           & 6               \\ 
NGC~4321$^M$    & 12h22m54.83s & +15d49m18.5s   &  76.898      & 15.21                & 0.49             & Cepheid         & 10              \\ 
NGC~4535$^M$    & 12h34m20.31s & +08d11m51.9s   &  70.641      & 15.77                & 0.37             & Cepheid         & 10              \\ 
NGC~4536    & 12h34m27.05s & +02d11m17.3s   &  64.730      & 16.25                & 1.13             & TRGB            & 2               \\ 
NGC~4548    & 12h35m26.45s & +14d29m46.8s   &  76.830      & 16.22                & 0.38             & Cepheid         & 10              \\ 
NGC~4569    & 12h36m49.79s & +13d09m46.6s   &  75.623      & 15.76                & 2.36             & Group           & 6               \\ 
NGC~4571    & 12h36m56.38s & +14d13m02.5s   &  76.654      & 14.9                 & 1.2              & Cepheid         & 16              \\ 
%NGC~4579    & 12h37m43.52s & +11d49m05.5s   &  74.355      & 21.0                 & 2                & SNIa            & 17              \\ 
NGC~4654    & 12h43m56.58s & +13d07m36.0s   &  75.889      & 21.98                & 1.16             & Group           & 10              \\ 
NGC~4689    & 12h47m45.56s & +13d45m46.1s   &  76.607      & 15.0                 & 2.25             & NAM+TF          & 3+4+5           \\ 
NGC~4826    & 12h56m43.64s & +21d40m58.7s   &  84.423      & 4.41                 & 0.19             & TRGB            & 18              \\ 
NGC~5068$^M$    & 13h18m54.81s & -21d02m20.8s   &  41.376      & 5.20                 & 0.21             & TRGB            & 18              \\ 
NGC~5248    & 13h37m32.02s & +08d53m06.6s   &  68.751      & 14.87                & 1.34             & Group           & 6               \\ 
NGC~6744    & 19h09m46.10s & -63d51m27.1s   & -26.146      & 9.39                 & 0.43             & TRGB            & 18              \\ 
NGC~7496$^M$    & 23h09m47.29s & -43d25m40.6s   & -63.801      & 18.72                & 2.81             & NAM             & 4+5             \\ 


==> Tables/galaxysample_v2.dat <==
IC~1954         & 03h31m31.39s & -51d54m17.4s   & -51.201      & 12.8                 & 2.05             & NAM+TF          & 3+4+5          &	57	&	3.3	&	0.36	& 0.34	&	9.6	&	1.1\\ 
IC~5332$^*$     & 23h34m27.49s & -36d06m03.9s   & -71.366      & 9.01                 & 0.41             & TRGB            & 18             &	27	&	6.8	&	0.41	& 0.11	&	9.5	&	-999\\ 
NGC~628$^*$     & 01h36m41.75s & +15d47m01.2s   & -45.705      & 9.84                 & 0.63             & TRGB            & 2              &	9	&	5.2	&	1.75	& 0.93	&	10.2	&	1.5\\ 
NGC~685         & 01h47m42.81s & -52d45m42.5s   & -62.304      & 19.94                & 2.99             & NAM             & 4+5            &	23	&	5.4	&	0.42	& 0.37	&	9.9	&	0.6\\ 
NGC~1087$^*$    & 02h46m25.16s & -00d29m55.1s   & -51.651      & 15.85                & 2.24             & Group           & 6              &	43	&	5.2	&	1.31	& 1.25	&	9.9	&	1.3 \\ 
NGC~1097        & 02h46m19.05s & -30d16m29.6s   & -64.681      & 13.58                & 2.04             & NAM             & 4+5            &	49	&	3.3	&	4.74	& 3.85	&	10.7	&	2.2 \\ 
NGC~1300$^*$    & 03h19m41.08s & -19d24m40.9s   & -55.223      & 18.99                & 2.85             & NAM             & 4+5            &	32	&	4	&	1.17	& 1.02	&	10.6	&	1.0 \\ 
NGC~1317        & 03h22m44.29s & -37d06m13.3s   & -56.693      & 19.11                & 0.84             & Group           & 2              &	23	&	0.8	&	0.48	& 0.37	&	10.6	&	1.7\\ 
NGC~1365$^*$    & 03h33m36.37s & -36d08m25.4s   & -54.598      & 19.57                & 0.78             & TRGB            & 2              &	55	&	3.2	&	16.90	&12.88 	&	10.8	&	2.7\\ 
NGC~1385$^*$    & 03h37m28.85s & -24d30m01.1s   & -52.706      & 17.22                & 2.58             & NAM             & 4+5            &	44	&	5.9	&	2.09	&1.96	&	9.9	&	1.3\\ 
NGC~1433$^*$    & 03h42m01.55s & -47d13m19.5s   & -51.195      & 15.17                & 1.52             & PNLF            & 7              &	29	&	1.5	&	1.13	&0.56	&	10.4	&	1.3\\ 
NGC~1512$^*$    & 04h03m54.28s & -43d20m55.9s   & -48.166      & 15.94                & 1.59             & PNLF            & 7              &	43	&	1.2	&	1.28	&0.59	&	10.6	&	1.1   \\
NGC~1559        & 04h17m35.77s & -62d47m01.2s   & -41.198      & 19.44                & 0.44             & Mira            & 8              &	65	&	5.9	&	3.76	&3.76	&	10.2	&	1.5\\ 
NGC~1566$^*$    & 04h20m00.42s & -54d56m16.1s   & -43.393      & 17.69                & 2.00             & Group           & 6              &	30	&	4	&	4.54	&3.21	&	10.7	&	2.0   \\ 
NGC~1672$^*$    & 04h45m42.50s & -59d14m49.9s   & -38.990      & 19.40                & 2.91             & NAM             & 4+5            &	43	&	3.3	&	7.60	&6.60	&	10.6	&	2.1   \\ 
NGC~1792        & 05h05m14.45s & -37d58m50.7s   & -36.453      & 16.20                & 2.43             & NAM             & 4+5            &	65	&	4	&	3.70	&3.23	&	10.5	&	1.8\\ 
NGC~2775        & 09h10m20.12s & +07d02m16.6s   &  33.988      & 23.15                & 3.47             & NAM             & 4+5            &	41	&	1.6	&	0.87	&0.70	&	11.1	&	1.2\\ 
NGC~2835$^*$    & 09h17m52.91s & -22d21m16.8s   &  18.509      & 12.22                & 0.94             & TRGB            & 18             &	41	&	5	&	1.24	&0.57	&	9.8	&	0.9     \\ 
NGC~2903        & 09h32m10.11s & +21d30m03.0s   &  44.540      & 9.61                 & 0.39             & TRGB            & 19             &	67	&	4	&	3.08	&2.39	&	10.6	&	1.7 \\ 
NGC~3351$^*$    & 10h43m57.70s & +11d42m13.7s   &  56.368      & 9.96                 & 0.33             & TRGB            & 2              &	45	&	3.1	&	1.32	&0.87	&	10.3	&	1.4     \\ 
NGC~3621        & 11h18m16.51s & -32d48m50.6s   &  26.099      & 7.06                 & 0.28             & TRGB            & 18             &	66	&	6.9	&	0.99	&0.78	&	10.0	&	1.4 \\ 
NGC~3627$^*$    & 11h20m14.96s & +12d59m29.5s   &  64.418      & 11.32                & 0.48             & TRGB            & 2              &	57	&	3.1	&	3.84	&3.31	&	10.7	&	1.9     \\ 
NGC~4254$^*$    & 12h18m49.60s & +14d24m59.4s   &  75.190      & 13.1                 & 2.8              & SCM             & 14             &	34	&	5.2	&	3.07	&2.77	&	10.3	&	2.2     \\ 
NGC~4298        & 12h21m32.76s & +14d36m22.2s   &  75.673      & 14.92                & 1.37             & TRGB            & 18             &	59	&	5.1	&	0.46	&0.43	&	9.9	&	1.4 \\ 
NGC~4303$^*$    & 12h21m54.90s & +04d28m25.1s   &  66.276      & 16.99                & 3.04             & Group           & 6              &	24	&	4	&	5.33	&4.25	&	10.6	&	2.1 \\ 
NGC~4321$^*$    & 12h22m54.83s & +15d49m18.5s   &  76.898      & 15.21                & 0.49             & Cepheid         & 10             &	39	&	4	&	3.56	&2.43	&	10.7	&	1.6 \\ 
NGC~4535$^*$    & 12h34m20.31s & +08d11m51.9s   &  70.641      & 15.77                & 0.37             & Cepheid         & 10             &	45	&	5	&	2.16	&1.23	&	10.5	&	1.2    \\ 
NGC~4536        & 12h34m27.05s & +02d11m17.3s   &  64.730      & 16.25                & 1.13             & TRGB            & 2               &	66	&	4.3	&	3.45	&3.12	&	10.2	&	1.4\\ 
NGC~4548        & 12h35m26.45s & +14d29m46.8s   &  76.830      & 16.22                & 0.38             & Cepheid         & 10              &	38	&	3.1	&	0.52	&0.34	&	10.7	&	1.0\\ 
NGC~4569        & 12h36m49.79s & +13d09m46.6s   &  75.623      & 15.76                & 2.36             & Group           & 6               &	70	&	2.4	&	1.32	&1.22	&	10.8	&	1.4\\ 
NGC~4571        & 12h36m56.38s & +14d13m02.5s   &  76.654      & 14.9                 & 1.2              & Cepheid         & 16              &	33	&	6.4	&	0.29	&0.26	&	10.0	&	0.9\\ 
%NGC~4579    & 12h37m43.52s & +11d49m05.5s   &  74.355      & 21.0                 & 2                & SNIa            & 17              \\                                                            
NGC~4654        & 12h43m56.58s & +13d07m36.0s   &  75.889      & 21.98                & 1.16             & Group           & 10              &	56	&	5.9	&	3.79	&3.06	&	10.5	&	1.4\\ 
NGC~4689        & 12h47m45.56s & +13d45m46.1s   &  76.607      & 15.0                 & 2.25             & NAM+TF          & 3+4+5           &	39	&	4.7	&	0.4	&0.4	&	10.1	&	0.9\\ 
NGC~4826        & 12h56m43.64s & +21d40m58.7s   &  84.423      & 4.41                 & 0.19             & TRGB            & 18              &	59	&	2.2	&	0.2	&0.17	&	10.2	&	1.5\\ 
NGC~5068$^*$    & 13h18m54.81s & -21d02m20.8s   &  41.376      & 5.20                 & 0.21             & TRGB            & 18              &	36	&	6	&	0.28	&0.20	&	9.4	&	0.8    \\ 
NGC~5248        & 13h37m32.02s & +08d53m06.6s   &  68.751      & 14.87                & 1.34             & Group           & 6               &	47	&	4	&	2.29	&1.66	&	10.3	&	1.8\\ 
NGC~6744        & 19h09m46.10s & -63d51m27.1s   & -26.146      & 9.39                 & 0.43             & TRGB            & 18              &	53	&	4	&	2.41	&0.71	&	10.7	&	1.0\\ 
NGC~7496$^*$    & 23h09m47.29s & -43d25m40.6s   & -63.801      & 18.72                & 2.81             & NAM             & 4+5             &	36	&	3.2	&	2.26	&2.00	&	9.8	&	1.2   \\ 

